Measuring the Spin of Black Hole Transient 4U 1543-47 Using Insight-HXMT

We provided a comprehensive study of the properties of the black hole in the low-mass X-ray binary system 4U 1543-47, specifically focusing on the 2021 outburst (MJD 59380-59470). Using observations from the \textit{Insight}-HXMT mission, we employed X-ray reflection fitting method and analyzed spectral data to estimate key black hole parameters. Through our investigation redbased on 6 out of the 52 available observations, we estimated the spin parameter of the black hole to be $0.902_{-0.053}^{+0.054}$ and the inclination angle of the accretion disk to be $28.91_{-1.24}^{+1.82}$ degrees (90\% confidence limits, statistical only), then we discussed the influence of high luminosity. Based on the \texttt{relxill} series models are not suitable for thick disk scenario, and in comparison with findings from other studies, we propose that our estimation of the spin value may be exaggerated.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
